The imprint of rapid star formation quenching on the spectral energy distributions of galaxies

[Abridged] In high density environment, the gas content of galaxies is stripped, leading to a rapid quenching of their star formation activity. This dramatic environmental effect is generally not taken into account in the SFHs usually assumed to perform spectral energy distribution (SED) fitting of these galaxies, yielding to a poor fit of their stellar emission and, consequently, a biased estimate of the SFR. We aim at reproducing the SFH of galaxies that underwent a rapid star formation quenching using a truncated delayed SFH that we implemented in the SED fitting code CIGALE. We show that the ratio between the instantaneous SFR and the SFR just before the quenching ($r_{SFR}$) is well constrained as long as rest frame UV data are available. This SED modelling is applied to the Herschel Reference Survey (HRS) containing isolated galaxies and sources falling in the dense environment of the Virgo cluster. The latter are HI-deficient due to ram pressure stripping. We show that the truncated delayed SFH successfully reproduces their SED while typical SFH assumptions fail. A good correlation is found between $r_{SFR}$ and HI-def, the parameter quantifying the gas deficiency of cluster galaxies, meaning that SED fitting results can be used to provide a tentative estimate of the gas deficiency of galaxies for which HI observations are not available. The HRS galaxies are placed on the SFR-$M_*$ diagram showing that the HI-deficient sources lie in the quiescent region confirming previous studies. Using the $r_{SFR}$ parameter, we derive the SFR of these sources before quenching and show that they were previously on the main sequence relation. We show that the $r_{SFR}$ parameter is also well recovered for deeply obscured high redshift sources, as well as in absence of IR data. SED fitting is thus a powerful tool to identify galaxies that underwent a rapid star formation quenching.

==> aa-package/readme.txt <==
%                                                             readme.txt
% AA vers. 7.0, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) Springer-Verlag HD
%                                                revised by EDP Sciences
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v7.0 (January 2010)
%-----------------------------------------------------------------------

- The 2010 update is now compatible with the new version of the Natbib 
package, version 2009/02/02 8.3.

- The authors' institutes can also be given using labels, so that there is 
no need to rewrite the full institutes list if the order of the authors 
changes during the evaluation process.

- Notes to tables: This new version includes new commands to format the 
table notes in the proper A\& A layout. 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!
%
%-----------------------------------------------------------------------
%
% History
%-----------------------------------------------------------------------
This directory contains the LaTeX2e support for the new 2001
Astronomy and Astrophysics journal.

In order to ensure the smoothest transition for both authors and publishers,
Springer-Verlag has kindly granted EDP Sciences the permission to use the
LaTeX macro package that they developed for A&A Main journal.

Only  minor changes have been incorporated between the Springer class (1999)
and the EDP Sciences class for the new journal.
Please, note:
- that the abstract is now a command (\abstract{...}) and not an environment,  
so the \maketitle command has to be placed after the abstract and the keywords
- and that the command \thesaurus does no longer exist.

The journal is now printing using the Postscript TX Times-fonts. 
The TX fonts consist of virtual text roman fonts using Adobe Times with some 
modified and additional text symbols. 
The TX fonts are distributed under the GNU public license and are available 
in the LaTeX distributions since December 2000.
In any case, these fonts and the installation guide are also available in 
every public TeX archive server, i.e.:

http://www.tug.org/tex-archive/fonts/txfonts/
ftp://ftp.dante.de/tex-archive/fonts/txfonts/
ftp://ftp.tex.ac.uk/tex-archive/fonts/txfonts/

Please contact your system administrator to install it. 

Since this change of fonts results in a slightly different page make-up from 
CM fonts, we encourage you to use TX fonts.
To proceed, all you need is: 
\documentclass{aa}
\usepackage{txfonts}

